A Counterexample to the Exact Eight-Point Angular-Energy Conjecture

We give an exact counterexample to the eight-point angular-energy conjecture stated by Mouchet in 2005 and published in 2006. The conjecture specifies both a radical value for the global maximum and a square antiprism with unit-side horizontal squares separated by $h_0=\sqrt{1+2\sqrt{2}}/2$. We prove that the same family at the rational separation $489/500$ has a strictly larger angular sum. The proof reduces the sum of all $168$ angle cosines to a one-variable formula, factors its derivative, and certifies its sign using rational inequalities. We also characterize the unique maximizing separation within this family. All comparisons needed for the counterexample are exact. The result disproves the exact stated conjecture.

==> verification.txt <==
EXACT CERTIFICATE: PASS
  lower bound for sqrt(2): positive rational margin 959/25000000
  upper bound for sqrt(2): positive rational margin 1/4900
  lower bound for d_minus squared: positive rational margin 61497/700000000
  lower bound for d_plus squared: positive rational margin 1/6250
  height h0 squared exceeds h1 squared: positive rational margin 77/125000
  k(489/500) < -2409/15200720 < 0
  k'(h) = -h/d_minus^3 - (3-2*sqrt(2))*h/d_plus^3 < 0 for h>0
  F'(h) = 8*h*(1+sqrt(2))*((sqrt(2)-1)/d_minus^3
           + (sqrt(2)+1)/d_plus^3)*k(h)
  Consequently F(489/500) > F(sqrt(1+2*sqrt(2))/2).

EXACT RATIONAL INTERVAL CERTIFICATES: PASS
  h_star lies strictly between 97769858/10^8 and 97769859/10^8.
  refined h_star enclosure: [0.977698583533438573153090, 0.977698583533438573153091]
  F(h0) enclosure: [79.501077891095953, 79.501077891095954]
  F(489/500) enclosure: [79.501079634630014, 79.501079634630015]
  F(h_star) enclosure: [79.501080174965714, 79.501080174965715]
  improvement enclosure: [0.000001743534060, 0.000001743534061]

INDEPENDENT 168-ANGLE DECIMAL DIAGNOSTICS: PASS
  h0 = 0.9783183434785159564221044363850222152532
  h1 = 0.9780000000000000000000000000000000000000
  F(h0) = 79.5010778910959532292182062683097249605223
  F(h1) = 79.5010796346300141913386297258706519311488
  improvement = 0.0000017435340609621204234575609269706266
  h_star = 0.977698583533438573153091
  F(h_star) = 79.501080174965714444091726
  Published expression and closed form agree with the direct sum.

